Optimizing Credential Blast Radius Through Trust Boundaries and Delegation Under Post-Quantum Authentication Costs

Partitioning interacting services into independently rooted trust domains limits issuer-compromise reach while increasing calls across trust boundaries. Post-quantum replacements for public-key authentication and key-establishment mechanisms can increase crossing latency on constrained or lossy paths. We formulate the joint selection of trust domains and credential-derivation structures under policy and latency constraints, linking separate service-interaction and credential-derivation graphs through domain assignment. Credential blast radius measures weighted service impact after compromise. A linear upper bound supports optimization, while a joint event model gives exact expected impact. We identify when risk from issuers trusted across domains can be incorporated into this linear score, avoiding separate issuer-propagation calculations for each candidate. Although the general problem is NP-hard, we identify restricted cases that can be solved efficiently and exactly. Joint optimization yields lower blast radius than choosing boundaries first in 195 of 230 exhaustive synthetic comparisons, especially under chained delegation. A trace-derived replay used measured post-quantum costs, synthetic risk inputs, a fixed derivation family, and one to six trust domains. Under independent compromise events, mean expected impact was up to 36% lower than with one domain within the latency budget. The framework turns risk assumptions and measured crossing costs into candidate trust-domain and credential-derivation designs.

==> data/fig_inputs/pqc_method_comparison.csv <==
budget_ms,br_exact_mean_ratio,br_exact_error_minus,br_exact_error_plus,latency_budget_mean_ratio,latency_budget_error_minus,latency_budget_error_plus,plot_y
0.1,0.8838398458971145,0.023541942539852978,0.02171680462325043,0.16424564568934646,0.04427592656818859,0.13559367558788415,6.12
0.1,0.6930036912442119,0.019146631861256203,0.025641326513177076,0.8225871069994032,0.035915453313936196,0.04541852269322599,7.12
0.1,1.0,0.0,0.0,0.0,0.0,0.0,4.12
0.1,0.9055014501106198,0.0,1.1102230246251565e-16,0.05658894333930169,0.0037250162503730117,0.0033770185004476233,5.12
0.2,0.8838398458971145,0.023541942539852978,0.02171680462325043,0.08212282284467323,0.022137963284094293,0.06779683779394208,5.88
0.2,0.638459827732868,0.009977034199837975,0.013951059430892254,0.8120221663772009,0.021245097088182674,0.014728015609519418,6.88
0.2,1.0,0.0,0.0,0.0,0.0,0.0,3.88
0.2,0.9055014501106198,0.0,1.1102230246251565e-16,0.028294471669650843,0.0018625081251865058,0.0016885092502238117,4.88
0.1,0.9607667335819958,0.011204473999584574,0.007469649333056161,0.2633683752103849,0.2061405367666368,0.3166632990211877,2.12
0.1,0.9451943429705647,0.0,0.0,0.7995533401880036,0.013143710584900159,0.016673685975827968,3.12
0.1,1.0,0.0,0.0,0.0,0.0,0.0,0.12
0.1,0.948688676260042,0.003494333289477347,0.000873583322369198,0.6169826354834378,0.052377679224112184,0.1796103121590571,1.12
0.2,0.9607667335819958,0.011204473999584574,0.007469649333056161,0.13168418760519246,0.1030702683833184,0.15833164951059386,1.88
0.2,0.9264015880006241,0.00047452654919999393,0.0001186316372998597,0.6729671723724261,0.025649255097732082,0.06734777684049542,2.88
0.2,1.0,0.0,0.0,0.0,0.0,0.0,-0.12
0.2,0.9286452313453827,0.0027181698939585663,0.00161439386713913,0.6586555079700089,0.03895499448895856,0.08165944124291258,0.88


==> data/fig_inputs/pqc_path_architecture_figure.csv <==
path_index,a1_cost_ms,a1_cost_err_minus,a1_cost_err_plus,x_b010,k_b010,k_b010_err_minus,k_b010_err_plus,k_b010_cap,x_b020,k_b020,k_b020_err_minus,k_b020_err_plus,k_b020_cap
0,0.033812335025,0.0009798971093750095,0.0009741872387499934,-0.06,5,0,1,6,0.06,6,0,0,6
1,0.0813572038375,0.0009001084781250224,0.0009033235281249857,0.94,6,0,0,6,1.06,6,0,0,6
2,1.9755943291624998,0.04038110619687507,0.05741921890000001,1.94,2,0,0,nan,2.06,4,0,0,nan
3,4.104097483687499,0.18190852961312398,0.20943566720874962,2.94,2,0,0,nan,3.06,2,0,0,nan
4,15.581452439675001,1.3725686195675006,1.5030157817475,3.94,2,0,0,nan,4.06,2,0,0,nan


==> data/fig_inputs/solver_scaling_summary.csv <==
n,mean_s,err_minus_s,err_plus_s
50,1.949213,0.017045,0.017045
100,4.689005,0.097937,0.097937
200,10.324906,0.153232,0.153232
500,14.343486,0.022633,0.022633
1000,17.027342,0.138638,0.138638

